The HERMES Calibration Pipeline: mescal

The HERMES Technologic and Scientific Pathfinder project is a constellation of six CubeSats aiming to observe transient high-energy events such as the Gamma Ray Bursts (GRBs). HERMES will be the first space telescope to include a siswich detector, able to perform spectroscopy in the 2 keV to 2 MeV energy band. The particular siswich architecture, which combines a solid-state Silicon Drift Detector and a scintillator crystal, requires specific calibration procedures that have not been yet standardized in a pipeline. We present in this paper the HERMES calibration pipeline, mescal, intended for raw HERMES data energy calibration and formatting. The software is designed to deal with the particularities of the siswich architecture and to minimize user interaction, including also an automated calibration line identification procedure, and an independent calibration of each detector pixel, in its two different operating modes. The mescal pipeline can set the basis for similar applications in future siswich telescopes.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> reviewer_answer.txt <==
We would like to thank the anonymous referee for their helpful contributions to our work. In the following we address each point suggested by the referee. All changes in the manuscript are in boldface.

Reviewer #1: The paper is well structured. The introduction of HERMES pathfinder project is accurate and concrete. Nevertheless, it would be interesting to know some of the HERMES pathfinder payload requirements as the Table 1 in Evangelista et al. (2022).

We implemented an adapted version of the referenced table, in Table 1.


There are some typos in the text that should be easy to correct.

We checked for general typos and corrected several.


As a general comment, it would be nice to mention the version of the python libraries mentioned in the paper.

We added the version of each python library mentioned.


In section 2.2, it is said the raw telemetry is converted in FITS files (Level 0). Then in section 3.1 it is said mescal pipeline uses Level 0.5. It would be nice to describe the differences between Level 0 and Level 0.5.

We added a brief description of the Level 0.5 files to the first paragraph of section 3.1.


In section 3.0, it is said the mescal pipeline will not be part of the standard scientific calibration pipeline. Then HEASARC is mentioned in brackets. It would be nice to briefly introduce HEASARC tools and the CALDB that it is mentioned later in the paper (section 3.2.1). In the summary and conclusions section it is also mentioned HERMES CALDB.

We added a brief description of the differences in the concept of mescal and of the standard scientific pipeline to section 3.


It will be also nice to have a brief description of the CALDB structure and content created using the output of this mescal pipeline.

We added a description of the HERMES CALDB (section 3.2.1).


In section 3.1, there is a missing reference and in the first paragraph there is formatting error in the “Reback” reference.

We corrected these issues.


At the end of section 3.2, time tags are mentioned, and it is mentioned as well: “Time units are instrumental" (see Sect. 3). Where in Section 3 it is mentioned the time units?

We added a short discussion of the time units to the end of section 3.2.


In section 3.2.2, paragraph 2, the reference to Figure 3 is wrong.

We corrected this issue.


In section 3.2.2, paragraph 2, it is mentioned “individual acquisition”. I do not understand what the meaning on “individual acquisition” is. A kind of time interval, exposure?
In section 3.2.2, paragraph 3, acquisition is mentioned again.

By acquisition we mean an observation: the dataset acquired through exposure of the payload to the calibration radioactive sources, which gets stored in a file of the LV0.5 standard. We rephrased to avoid confusion. 


In section 3.2.2, it is mentioned “saturation” concept. What is the criteria to consider a channel as “hot” or saturated.

We simplified the language of the paragraph in question. Now ``hot" pixels are simply defined as malfunctioning and  a distinction is made between saturating and ``retriggering'' pixels.


Revise position of figures 7 and 8.

We changed the position of these figures, but we are not sure if this is what the referee intended.


In section 4.1, paragraph 4, it is mentioned the event rate should be low. Could you please be more specific about the count rate where this pipeline is able to detect the lines?

We added a comment on this later in the fifth paragraph of section 4.2.


In section 4.2, paragraph 7, it is mentioned the high success rate of the algorithm identifying emission line peaks. Could you please quantify with numbers this success?

We quantified the success rate (>97%) and reported it the paper.


Reviewer #1: The mescal pipeline is clearly explained but it would be nice to have some statistics about the automatic identification of calibration lines.
It would be also nice to describe the final CALDB structured that it will be used in the HERMES scientific calibration pipeline.

For the first part, see our reply to the previous comment. We added a paragraph on the HERMES CALDB to section 3.2.1.


It would be nice if the authors could state with numbers the success rate of the mescal pipeline and the scenarios where the pipeline fails to automatically identifies the lines.
In section 4.3, a user interaction is described and it is mentioned that this manual interaction is useful if the algorithms fails.
It would be nice to better describe the cases where the mescal pipeline fails.

When defining the success rate in section 4.2, we also added a comment on the cases in which mescal fails.


Reviewer #1: It would be interesting to know some of the HERMES pathfinder payload requirements as the Table 1 in Evangelista et al. (2022).

We added this table (Tab. 1).


Reviewer #1: Regarding the effects on the count rates.
What is the effect of the background environment (LEO orbit, cosmic rays, particles, etc….) to the mescal pipeline line detection accuracy?

We do not think the background should be important, given that mescal works on the comparison between a local maximum and its immediate surroundings, as defined by the parameters width, height and prominence from the find_peaks library. However, these parameters can be changed if necessary to improve the detection rate, if needed. We do note, however, that mescal was designed for a laboratory environment, to find the parameters than will later on be used by the scientific data software. Thus it works under the assumptions that a) the signal-to-noise ratio is good enough and b) the spectrum is known beforehand. We do not expect mescal to be used for scientific in-orbit calibration.


Other changes:

We released the version of mescal that was covered in the paper and uploaded it to Zenodo, which gives the codebase time-proof storage and a DOI. We added a reference to this version of the software in the section "Code Availability statement".
